An Empirical Study on the Effectiveness of Large Language Models for SATD Identification and Classification

Self-Admitted Technical Debt (SATD), a concept highlighting sub-optimal choices in software development documented in code comments or other project resources, poses challenges in the maintainability and evolution of software systems. Large language models (LLMs) have demonstrated significant effectiveness across a broad range of software tasks, especially in software text generation tasks. Nonetheless, their effectiveness in tasks related to SATD is still under-researched. In this paper, we investigate the efficacy of LLMs in both identification and classification of SATD. For both tasks, we investigate the performance gain from using more recent LLMs, specifically the Flan-T5 family, across different common usage settings. Our results demonstrate that for SATD identification, all fine-tuned LLMs outperform the best existing non-LLM baseline, i.e., the CNN model, with a 4.4% to 7.2% improvement in F1 score. In the SATD classification task, while our largest fine-tuned model, Flan-T5-XL, still led in performance, the CNN model exhibited competitive results, even surpassing four of six LLMs. We also found that the largest Flan-T5 model, i.e., Flan-T5-XXL, when used with a zero-shot in-context learning (ICL) approach for SATD identification, provides competitive results with traditional approaches but performs 6.4% to 9.2% worse than fine-tuned LLMs. For SATD classification, few-shot ICL approach, incorporating examples and category descriptions in prompts, outperforms the zero-shot approach and even surpasses the fine-tuned smaller Flan-T5 models. Moreover, our experiments demonstrate that incorporating contextual information, such as surrounding code, into the SATD classification task enables larger fine-tuned LLMs to improve their performance.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


